Constructing the Hyper-Kamiokande Computing Model in the Build Up to Data Taking

Hyper-Kamiokande is a next-generation multi-purpose neutrino experiment with a primary focus on constraining CP-violation in the lepton sector. It features a diverse science programme that includes neutrino oscillation studies, astrophysics, neutrino cross-section measurements, and searches for physics beyond the standard model, such as proton decay. Building on its predecessor, Super-Kamiokande, the Hyper-Kamiokande far detector has a total volume approximately 5 times larger and is estimated to collect nearly 2PB of data per year. The experiment will also include both on- and off-axis near detectors, including an Intermediate Water Cherenkov Detector. To manage the significant demands relating to the data from these detectors, and the associated Monte Carlo simulations for a range of physics studies, an efficient and scalable distributed computing model is essential. This model leverages Worldwide LHC Grid computing infrastructure and utilises the GridPP DIRAC instance for both workload management and for file cataloguing. In this report we forecast the computing requirements for the Hyper-K experiment, estimated to reach around 35PB (per replica) and 8,700 CPU cores (~ 100,000 HS06) by 2036. We outline the resources, tools, and workflow in place to satisfy this demand.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

